Probing Cosmic Reionization and Molecular Gas Growth with TIME

Line intensity mapping (LIM) provides a unique and powerful means to probe cosmic structures by measuring the aggregate line emission from all galaxies across redshift. The method is complementary to conventional galaxy redshift surveys that are object-based and demand exquisite point-source sensitivity. The Tomographic Ionized-carbon Mapping Experiment (TIME) will measure the star formation rate (SFR) during cosmic reionization by observing the redshifted [CII] 158$\mu$m line ($6 \lesssim z \lesssim 9$) in the LIM regime. TIME will simultaneously study the abundance of molecular gas during the era of peak star formation by observing the rotational CO lines emitted by galaxies at $0.5 \lesssim z \lesssim 2$. We present the modeling framework that predicts the constraining power of TIME on a number of observables, including the line luminosity function, and the auto- and cross-correlation power spectra, including synergies with external galaxy tracers. Based on an optimized survey strategy and fiducial model parameters informed by existing observations, we forecast constraints on physical quantities relevant to reionization and galaxy evolution, such as the escape fraction of ionizing photons during reionization, the faint-end slope of the galaxy luminosity function at high redshift, and the cosmic molecular gas density at cosmic noon. We discuss how these constraints can advance our understanding of cosmological galaxy evolution at the two distinct cosmic epochs for TIME, starting in 2021, and how they could be improved in future phases of the experiment.

==> cover_letter.txt <==
Dear Editor, 

Please find attached files related to the revised manuscript entitled "Probing Cosmic Reionization and Molecular Gas Growth with TIME" that we resubmit for publication in the Astrophysical Journal. We have replied to all of the 2nd referee’s comments, as detailed below, and hope that this new version is acceptable for publication. 

The included files are: 

aastex62.cls           			Class file
aastex_macros.sty	        	Style file
apj.bst              	  		Style file
apjfonts.bst              		Style file
main_science.tex          		Manuscript file (in latex)
main_science.bib               		BibTeX file
Figure1.pdf               		Figure files
Figure2.pdf
Figure3.pdf
Figure4.pdf
Figure5.pdf
Figure6a.pdf
Figure6b.pdf
Figure7a.pdf
Figure7b.pdf
Figure8.pdf
Figure9.pdf
Figure10.pdf
Figure11.pdf
Figure12.pdf
Figure13a.pdf
Figure13b.pdf
Figure14.pdf
Figure15a.pdf
Figure15b.pdf
Figure16a.pdf
Figure16b.pdf
Figure17a.pdf
Figure17b.pdf
Figure18.pdf

Please direct future correspondence to the following address: 
Guochao Sun
California Institute of Technology
1200 E. California Blvd., MC 367-17
Pasadena, CA 91125
Phone: 1-310-849-7314
E-mail address: gsun@astro.caltech.edu

Please let us know if you need any additional information.
Thank you.

Sincerely,
Guochao Sun





********* REPLY TO REFEREE *********

We thank the referee for their careful reading of the manuscript, and the very constructive and insightful report. Below we describe our responses to the referee’s comments and suggestions. We have revised the manuscript’s text accordingly; changes are marked in bold to aid in the reviewing process. We hope that this revised version is suitable for publication. 


1. The Referee says:
"1) I am confused about the modelling of LAEs. One of the [CII]-LAE cross correlation forecasts is done for a hypothetical observation at z = 6.6. From Figure 11, it looks like the authors are assuming that reionization is not yet complete at that redshift (perhaps 0.4 neutral fraction from my eyeballing of the plot?). So in principle, the patchiness of ionized regions should play a role in the LAE clustering signature. Indeed, getting at the ionized bubble structures is why some people work on LAE surveys! Looking at Figure 12, the angular scales seem consistent with the sorts of angular scales that are relevant in LAE studies/forecasts of reionization. Yet I'm not sure I see a treatment of bubble structures (and their effect on LAE clustering observations) in Section 3.1.4. (Unless I'm missing something?) Can the authors justify/clarify?"

In addition: 
"Even with Comment 1) for example, I'm happy with either a clarifying statement and/or a statement that explains the limitations of the current treatment (if indeed the patchy effects were ignored)."

This is an excellent point and we are sorry about the confusion. It is true that effects of patchy reionization on the LAE distribution are ignored in our simple model developed for estimating the [CII]-LAE cross-correlation signal for TIME. Patchy effects certainly play a role in shaping the LAE statistics before reionization completed. As shown in, for example, Figure 4 & 5 of McQuinn et al. (2007), the number density of LAEs is suppressed uniformly (i.e., luminosity-independently) by obstructing neutral regions to different extents depending on the ionization fraction and ionized bubble size. This modulation effect has been used to infer the mean neutral fraction from LAE statistics (as in the SILVERRUSH papers), and is very interesting for future cross-correlation analysis between CII and LAE surveys. That said, because our model is anchored to the observed LAE luminosity functions and clustering properties from the SILVERRUSH survey, in principle the uncertainties due to patchiness should be incorporated in part, given the reasonably large size of SILVERRUSH survey (14 and 21 deg^2 at z=5.7 and 6.6, respectively). Although there are still uncertainties to be accounted for in order to properly interpret the cross-correlation in future work, from the observational point of view, we think our forecast based on the usage of actual LAE distribution should be reliable. We have expanded our discussion in Section 3.1.4 to carefully elaborate this point. 
-------------------


2. The Referee says: 
"I would shy away from the use of the term 'uninformative prior'. It's just such an overloaded term. From Table 2, I'm guessing the authors actually mean a uniform prior, but 'uniformative prior' might be mistaken in some contexts for a Jeffrey's prior (for example)."

This is another great point. We totally agree that a 'uniform prior' is the more appropriate term (and what we really mean). The text has been updated. 
-------------------


3. The Referee says: 
"Page 21 typo: 'principle' --> 'principal'."

Oops, thanks for catching this! We have corrected it in the text. 
-------------------
